3D Soil Compaction Mapping through Kriging-based Exploration with a Mobile Robot

This paper presents an automated method for creating spatial maps of soil condition with an outdoor mobile robot. Effective soil mapping on farms can enhance yields, reduce inputs and help protect the environment. Traditionally, data are collected manually at an arbitrary set of locations, then soil maps are constructed offline using Kriging, a form of Gaussian process regression. This process is laborious and costly, limiting the quality and resolution of the resulting information. Instead, we propose to use an outdoor mobile robot for automatic collection of soil condition data, building soil maps online and also adapting the robot's exploration strategy on-the-fly based on the current quality of the map. We show how using Kriging variance as a reward function for robotic exploration allows for both more efficient data collection and better soil models. This work presents the theoretical foundations for our proposal and an experimental comparison of exploration strategies using soil compaction data from a field generated with a mobile robot.

==> src/notes.txt <==
\subsection{Ordinary Kriging (OK)}


\emph{OK} assumes a constant unknown mean over the search neighbourhood of unknown location $x_0$. It produces estimates that are weighted linear combinations of the available data, whilst aiming to minimise the variance of the errors and keep the error equal to 0. Its takes the following form:
\begin{equation} \label{eq:estimator}
\hat{Z}(x_0)=\sum_{i=1}^{n}\lambda_iZ(x_i)
\end{equation}
where $\lambda_i$ are the weights for each sample, $\hat{Z}(x_0)$ is the estimated value at unknown location $X_0$ and $Z(X_i)$ are the values at every sample $i$.
In order to deduce the Kriging system for the assumptions of the model, the following error is declared:
\begin{equation} \label{eq:error}
	\begin{multlined}
		\epsilon(x_0)=\hat{Z}(x_0)-Z(x_0) \\
		=\sum_{i=1}^{n}\lambda_i(x_0)Z(x_i) - Z(x_0)\sum_{i=1}^{n} \lambda_i
	\end{multlined}
\end{equation}
%However, to guarantee that the prediction is unbiased the weights must fulfil the condition:
%\begin{equation} \label{eq:sum}
%\sum_{i=1}^{i=N} \lambda_i = 1
%\end{equation}

Another condition of \emph{OK} is to assume an unknown constant mean over the search neighbourhood of location $x_0$. 
This means that $\hat{Z}(x_i)=\hat{Z}(x_0)=m$ where m is an unknown constant. \emph{OK} also keeps the error equal to 0, hence $\hat{\epsilon}(x_0)=0$, such that:
\begin{equation} \label{eq:bias}
	\begin{multlined}
		%\epsilon(x_0)=\hat{Z}(x_0)-Z(x_0) \\
		\sum_{i=1}^{n}\lambda_i(x_0)\times \hat{Z}(x_i) - \hat{Z}(x_0)=0 \\
        m \sum_{i=1}^{n}\lambda_i(x_0) - m = 0 \\
        \sum_{i=1}^{n}\lambda_i(x_0) = 1 \leftrightarrow 1^T \cdot W = 1
	\end{multlined}
\end{equation}

These equations might lead to solutions where more than one set of $\lambda_iZ(x_i)$ satisfy the condition $\hat{\epsilon}(x_0)=0$. These is solved by the last condition of \emph{OK} where the solution with the minimum variance should be chosen. To do so, it is necessary to minimise the estimated variance of the error $\hat{V}(\epsilon)$ at $x_0$, which leads to the following Kriging system:

\begin{equation} \label{eq:OK}
	\begin{multlined}
      \begin{bmatrix}
      \hat{W} \\ 
      \mu
      \end{bmatrix}
      =
      \begin{bmatrix}
       Var_{x_i} & 1 \\ 
       1^T & 0
      \end{bmatrix}^{-1}
      \cdot
      \begin{bmatrix}
      Cov_{{x_i}{x_0}}\\ 
      1
      \end{bmatrix}
	\end{multlined}
\end{equation}
%
where $Var_{x_i}$ is the variance of the transposed vector of the values at locations $x_1$ to $x_n$ and $Cov_{{x_i}{x_0}}$ is the covariance matrix of the values at locations $x_1$ to $x_n$ and the unknown value at $x_0$.
Finally $\mu$ is a Lagrange factor used to minimise the variance.

%\begin{equation} \label{eq:OK}
%	\begin{multlined}
%\begin{bmatrix} 
%\hat{W}\\ 
%\mu 
%\end{bmatrix}
%= \\
%\begin{bmatrix}
%\gamma (x_1,x_1) & \cdots & \gamma (x_1,x_n) & 1 \\ 
%\vdots  & \ddots  & \vdots & \vdots\\ 
%\gamma (x_n,x_1) & \cdots & \gamma (x_n,x_n) & 1\\ 
%1 & \cdots & 1 & 0
%\end{bmatrix}^{-1}
%\begin{bmatrix}
%\gamma (x_1,x^*)\\ 
%\vdots\\ 
%\gamma (x_n,x^*)\\ 
%1
%\end{bmatrix}
%	\end{multlined}
%\end{equation}







% NOTE: these are just notes for this section PLEASE IGNORE!

%This might lead to think that \emph{OK} behaves similarly to a weighted moving average, however, in this case the weights $\lambda_i$ are derived from geostatistical analysis and must obey certain restrictions, 

%where $N$ is the number of samples taken. 

%The  local variance of the data within the search ellipsoid is used for estimation, which is useful in the case of a small number of input data (15 or 20). Then, the global variance often does not reflect local changes, so deviations of the mean and estimation can be large. In the OK technique, the amount of kriging variance is minimized using a linear external parameter called the Lagrange factor (μ). The limiting factor minimizes error and assessment becomes impartial. The condition when assessing the OK technique is that the sum of all weights is equal to 1

%In this case the predicted value of a variable $Z(x_0)$ at an unsampled location $x_0$ is interpreted as a random variable 



%it aims at minimising the variance of the errors, 
%its estimates are weighted linear combinations of the available data, 
%it tries to have the mean residual or error equal to 0.


%Where:
%γ- variogram values,
%z1....zn – real value at location 1 to n,
%x – location where new value is estimated,
%μ – Lagrange factor


%In ordinary kriging, a probability model is used in which the bias and error variance can be computed and select weights for the neighbour sample locations that the everage error for the model is 0 and the error variance is minimized.


%Kriging starts with a prior distribution over functions. This prior takes the form of a Gaussian process: \emph{N} samples from a function will be normally distributed, where the covariance between any two samples is the covariance function (or kernel) of the Gaussian process evaluated at the spatial location of two points. A set of values is then observed, each value associated with a spatial location. Now, a new value can be predicted at any new spatial location, by combining the Gaussian prior with a Gaussian likelihood function for each of the observed values. The resulting posterior distribution is also Gaussian, with a mean and covariance that can be simply computed from the observed values, their variance, and the kernel matrix derived from the prior.
